Real Option Pricing using Quantum Computers

In this work we present an alternative methodology to the standard Quantum Accelerated Monte Carlo (QAMC) applied to derivatives pricing. Our pipeline benefits from the combination of a new encoding protocol, referred to as the direct encoding, and a amplitude estimation algorithm, the modified Real Quantum Amplitude Estimation (mRQAE) algorithm. On the one hand, the direct encoding prepares a quantum state which contains the information about the sign of the expected payoff. On the other hand, the mRQAE is able to read all the information contained in the quantum state. Although the procedure we describe is different from the standard one, the main building blocks are almost the same. Thus, all the extensive research that has been performed is still applicable. Moreover, we experimentally compare the performance of the proposed methodology against the standard QAMC employing a quantum emulator and show that we retain the speedups.

==> data/mIQAE-Direct-Digital_Call_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4505200.0 997250.0 3588100.0 2072200.0 13663400.0 6.494648808752501e-07 3.2479158931786323e-07 5.493080229568292e-07 6.368620865115915e-07 1.8000829306030752e-06
0.0001 588500.0 211225.0 256175.0 330600.0 941500.0 6.132124206192913e-06 3.3475203893018612e-06 4.763834250548493e-06 6.0207368797193794e-06 0.05684232179625981
0.001 54600.0 7500.0 18725.0 28900.0 84600.0 5.2896740613872506e-05 2.6338634201095168e-05 3.5251793364721173e-05 5.2399550567072684e-05 0.05402293172350903
0.01 6400.0 1500.0 1525.0 2900.0 8400.0 0.00072812698074695 0.00043959394748282495 0.00043866778350065 0.0007228162368621823 0.05025439319893685


==> data/mIQAE-Direct-Digital_Put_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 6232650.0 1389925.0 2082450.0 3666650.0 12611550.0 5.013683224697196e-07 2.808770908913072e-07 3.373379374727037e-07 5.009036519454391e-07 1.969240720656184e-06
0.0001 489900.0 99425.0 201925.0 242700.0 1288200.0 5.185503554328008e-06 2.659872949339892e-06 5.12677818806373e-06 5.071377317755754e-06 0.07389046727411407
0.001 52400.0 14350.0 15250.0 26000.0 60700.0 4.783095350041622e-05 2.3800754561931203e-05 4.8266011013708976e-05 4.782762654492734e-05 0.00024981845547508377
0.01 7450.0 2875.0 650.0 4150.0 6550.0 0.000492445127173 0.000305627278464225 0.0003849073401507 0.00047806457083737525 0.0038963106383269


==> data/mIQAE-Direct-European_Call_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4329350.0 867700.0 4467050.0 1883150.0 13452150.0 5.387005869883499e-06 2.819246755519922e-06 3.9873905111897906e-06 5.367272667478051e-06 1.971284699758824e-05
0.0001 656100.0 182675.0 166475.0 412000.0 970000.0 4.2773043310351255e-05 2.147317813935845e-05 3.628814121189872e-05 4.226743844870651e-05 0.00030809318234064877
0.001 61750.0 4950.0 13375.0 20550.0 98450.0 0.000467380319266 0.00022573897708105 0.00036875629564905 0.0004672467317880316 0.001696926685818
0.01 6150.0 350.0 1150.0 1150.0 4250.0 0.00581692354405695 0.0033632336332178503 0.0033615985503631252 0.005788724870144823 0.017075860070128148


==> data/mIQAE-Direct-European_Put_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4720350.0 865075.0 1380750.0 2163550.0 6562550.0 1.753817816307901e-06 8.629542199434236e-07 1.0787030650938334e-06 1.6862888658764064e-06 5.622315468856165e-06
0.0001 484900.0 150175.0 301300.0 240200.0 966300.0 1.5347597908776933e-05 9.090050575727426e-06 9.568049165242783e-06 1.5121704760256982e-05 5.377844782550323e-05
0.001 70700.0 24475.0 22425.0 45800.0 97700.0 0.00010625173711079999 5.291244887127106e-05 0.000133206941885825 0.00010168135005121187 0.0006795778441259
0.01 7950.0 1350.0 475.0 4250.0 7850.0 0.0010172201896307001 0.0003967210099861001 0.0009321623530170499 0.0009124076764428002 0.0030317807414565


==> data/mIQAE-Direct-Futures-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 5033200.0 1853225.0 3375200.0 2510300.0 9392100.0 0.9004750633367048 2.809128311076492e-06 2.7336760277663075e-06 1.9207073949867315e-05 2.0599118152220264e-05
0.0001 767850.0 259100.0 135600.0 521850.0 1015250.0 0.9004750816905006 2.9482856292450954e-05 2.327456807760253e-05 0.00011079329957930373 0.0002216232644138838
0.001 59450.0 6450.0 10575.0 32150.0 70650.0 0.9004044220902722 0.0003100242214270077 0.0003809670635214202 0.001326633010092837 0.0018544115207413947
0.01 6000.0 300.0 2200.0 1700.0 9900.0 0.8988823487891807 0.004974348437998155 0.004452548501386877 0.013020015564080167 0.014378539493471676


==> data/mIQAE-Direct-Parts-Futures-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 11844250.0 2781475.0 2475100.0 6337050.0 13157250.0 6.167986781352441e-06 3.267829046540993e-06 4.295684889368823e-06 5.907608085081728e-06 2.030493815793899e-05
0.0001 1182600.0 131325.0 246200.0 612600.0 821300.0 4.978635803665199e-05 2.729011418262095e-05 4.4864653582984984e-05 4.9530003056574845e-05 0.000253173618883548
0.001 133000.0 24975.0 12950.0 62900.0 114300.0 0.0005311057565864 0.000279790021648925 0.00032453567823719995 0.0005279853125960324 0.0019518484426361
0.01 12500.0 325.0 750.0 4900.0 14100.0 0.0057786026292012 0.0025988063939970996 0.00350921489508525 0.0056437045539815 0.0207240288807993


==> data/mIQAE-Square-Digital_Call_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4846600.0 1221250.0 2327400.0 2505900.0 11300300.0 6.602706947855808e-07 2.8427750214943254e-07 6.833567088304626e-07 6.363515375751305e-07 3.5453655760075975e-06
0.0001 555150.0 156450.0 321825.0 313950.0 913850.0 6.959731728095608e-06 3.862504172003067e-06 4.403491511151271e-06 6.945315313700018e-06 2.643169271504542e-05
0.001 67400.0 15900.0 19725.0 39300.0 90600.0 6.864561846464667e-05 3.919228437529454e-05 6.189740765652832e-05 6.564817498944109e-05 0.0013961472893987534
0.01 7400.0 800.0 925.0 3900.0 6200.0 0.000703002889865 0.00032628780206485006 0.0005768637945945001 0.0006588354518040953 0.0034808074505776


==> data/mIQAE-Square-Digital_Put_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4046350.0 1080375.0 2546500.0 1684750.0 13509050.0 8.981605953417571e-07 5.054293643336205e-07 6.596491793631198e-07 8.946024728784252e-07 0.0009029047076794583
0.0001 674900.0 279250.0 180400.0 413000.0 1000700.0 5.986061328788761e-06 3.3245870177112113e-06 4.5126780438276e-06 5.857053670010881e-06 2.496421749226263e-05
0.001 61500.0 7450.0 16900.0 34300.0 77000.0 6.569608068773825e-05 3.360596812285177e-05 5.2630133456286755e-05 6.50210505934723e-05 0.00026869594154046175
0.01 6500.0 1025.0 525.0 2900.0 10900.0 0.0006658165476524 0.0004071828521589499 0.000562852834065025 0.0006499151477058392 0.004789218193826101


==> data/mIQAE-Square-European_Call_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4162350.0 617675.0 1609000.0 1530750.0 6653950.0 3.124782084529265e-06 1.5889537637869824e-06 3.4078326678899096e-06 2.9409443385031153e-06 1.717689182911819e-05
0.0001 435750.0 93675.0 373750.0 185750.0 1333850.0 3.3837964999006154e-05 1.5122860688027151e-05 2.9790657286254962e-05 3.366235245561011e-05 0.00015189568936349384
0.001 74050.0 16250.0 6800.0 44650.0 63150.0 0.00023884406351285 0.000118272121577625 0.0001926465718046 0.00023847195131934703 0.0009207518238625499
0.01 6300.0 400.0 1725.0 1100.0 7000.0 0.0023996535187924 0.00141587712333745 0.0017950951828299747 0.002355946095649209 0.0119321797581619


==> data/mIQAE-Square-European_Put_Option-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 4363850.0 931325.0 2767525.0 1883750.0 12415650.0 1.4139786945199795e-06 9.320736466811308e-07 1.2332230520661902e-06 1.3981210256752696e-06 6.169835886693509e-06
0.0001 716050.0 342825.0 162700.0 460850.0 919650.0 1.140188360504446e-05 6.0580963573142466e-06 1.2665841490677732e-05 1.1093427061181771e-05 8.35313668405835e-05
0.001 66850.0 6550.0 15775.0 40650.0 74950.0 0.00010973473821235 6.147191716512643e-05 7.275956405159998e-05 0.00010888085036680781 0.00091258125303905
0.01 6600.0 400.0 600.0 1300.0 4800.0 0.0013842172671891 0.0006126478181368999 0.0011833897779614001 0.00122413109145 0.0044982628980786005


==> data/mIQAE-Square-Futures-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 6431350.0 2485275.0 2172400.0 4044150.0 11520050.0 1.0707996836117701 2.269009975464087e-06 2.6291135422074063e-06 1.4307606978514187e-05 1.3850854037489313e-05
0.0001 568350.0 144825.0 190450.0 319550.0 864350.0 1.0708003566172213 2.5287356202330358e-05 2.431682703596394e-05 0.000167672899297866 0.004608904323842644
0.001 52850.0 8800.0 8975.0 23950.0 81650.0 1.0708724901193016 0.0003875929370300568 0.00023468302341833613 0.00543217920148753 0.0015363432664448062
0.01 4800.0 200.0 325.0 1200.0 11800.0 1.070823731221881 0.0037062675649413013 0.003427396395541571 0.015317223704327088 0.01102542093319192


==> data/mIQAE-Square-Parts-Futures-100.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 10824700.0 2478900.0 2184075.0 5189400.0 7095100.0 3.6330686896401954e-06 2.0144953492146067e-06 2.072767472924286e-06 3.5264684215829956e-06 1.280026178643312e-05
0.0001 1223000.0 330600.0 226475.0 653900.0 1078000.0 3.503043172711773e-05 2.3066833538865072e-05 3.197273489448371e-05 3.3683740073037205e-05 0.03521155336942118
0.001 117700.0 13650.0 37150.0 57400.0 146700.0 0.00027938615400625 0.00018292837330206 0.00020212557082915006 0.0002772739343242566 0.01264412934243135
0.01 15600.0 1225.0 1725.0 6600.0 12400.0 0.00260563796202065 0.0012953972385948748 0.0016134381927681756 0.0025790388445625905 0.00828446808573415


==> data/mRQAE-Direct-Digital_Call_Option-None.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 20225069.0 5379081.5 13723911.25 14030706.0 18014575.0 7.0222483933291e-07 3.822459062607919e-07 4.5675505758180357e-07 6.95011394269418e-07 4.866178785645214e-06
0.0001 2101378.5 1043798.5 1200364.5 1472507.5 1600598.5 8.109144508827715e-06 4.616524241968234e-06 4.206325640576658e-06 8.039155558636768e-06 3.531125501593513e-05
0.001 234580.0 157402.75 91353.0 169149.0 130600.0 7.990230001692078e-05 4.291937182943073e-05 6.857351064295421e-05 7.986449871894008e-05 0.0004653325188095792
0.01 25714.0 8097.0 9722.0 12261.0 11333.0 0.0006754762731071 0.00033643662636852504 0.00043850202599419997 0.0006750284153274604 0.0028963573689430996


==> data/mRQAE-Direct-Digital_Put_Option-None.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 19781682.0 5483749.75 14168238.75 12632537.0 17715099.0 7.032702286635661e-07 3.276244155414609e-07 4.1532721783976733e-07 6.961063244159682e-07 2.8645283677852795e-06
0.0001 2158653.5 1068937.75 1103382.5 1474438.5 1525611.5 7.212188242566864e-06 3.3664456938753418e-06 7.939885903779363e-06 7.20581482632765e-06 4.644034697992572e-05
0.001 209051.5 131422.5 115857.5 144445.5 146728.5 8.428636970297942e-05 4.7399446368473486e-05 7.133945252597057e-05 8.3625509680052e-05 0.0004256786006078206
0.01 25292.5 7780.5 10143.5 11480.5 12612.5 0.0005782475488522 0.00031119160408339994 0.0005103696802398002 0.0005774577039917951 0.0052104314450163


==> data/mRQAE-Direct-European_Call_Option-None.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 20214852.0 5029069.0 12344624.5 13876847.0 18701729.0 2.961876300555666e-06 1.6287259446690072e-06 2.09566581521603e-06 2.947149138066152e-06 1.9586316527875347e-05
0.0001 2144833.5 1057261.25 1102487.75 1446328.5 1622936.5 3.8373096199861845e-05 2.2452595485861204e-05 2.847113652432176e-05 3.831155309835799e-05 0.00017268542940373816
0.001 224985.5 146359.0 106237.5 162023.5 139198.5 0.00039682687731260003 0.00022352526787615003 0.000257654833757775 0.00039191597820956115 0.0019295993106318
0.01 18874.0 1257.0 16562.0 4732.0 19031.0 0.00248966546335415 0.00128686529294475 0.00197283547978735 0.0024868458277431545 0.01375804895146065


==> data/mRQAE-Direct-European_Put_Option-None.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 19127943.5 4776380.0 13574554.25 12190113.5 19538347.5 9.413042968975383e-07 5.337082193135334e-07 9.954078837581815e-07 9.395267284717512e-07 6.457658557834645e-06
0.0001 2107686.5 1018974.25 1157874.25 1494848.5 1580064.5 1.154904447681071e-05 5.801315659470507e-06 9.82785192457647e-06 1.1499071128795446e-05 6.416844255335841e-05
0.001 215192.5 136723.5 114145.75 153187.5 150983.5 0.00012418871228275 6.176871222897997e-05 8.917899411707499e-05 0.00012339605981319992 0.00084008470204015
0.01 21740.5 4123.5 13695.5 7493.5 16164.5 0.00073330947336655 0.000375528636845775 0.0006468853245226001 0.0007158513682945176 0.00402698332918095


==> data/mRQAE-Direct-Futures-None.dat <==
epsilon oracle_calls_median oracle_calls_25 oracle_calls_75 oracle_calls_min oracle_calls_max error_median error_25 error_75 error_min error_max
1e-05 19460358.0 4543700.0 13315041.0 13081883.0 18882716.0 2.535368561401574e-06 1.4920136247181803e-06 1.9148991664136306e-06 2.5353169087194427e-06 1.318019461846176e-05
0.0001 2229909.0 1168858.0 1042099.0 1555304.0 1504304.0 2.601401210866605e-05 1.4455456011405743e-05 2.3067940859627933e-05 2.593444212428686e-05 0.00017392886724093394
0.001 215005.5 136746.5 109418.5 150425.5 146428.5 0.00026296840285685 0.00016420052370937337 0.00024614795582782504 0.00026259682957182045 0.00201909298455655
0.01 24427.0 7077.0 11009.0 10974.0 13478.0 0.00195834928498495 0.0010352052013196749 0.0019590866203043253 0.00194172326238462 0.00833488391521495

